Multilevel Planarity

In this paper, we introduce and study the multilevel-planarity testing problem, which is a generalization of upward planarity and level planarity. Let $G = (V, E)$ be a directed graph and let $\ell: V \to \mathcal P(\mathbb Z)$ be a function that assigns a finite set of integers to each vertex. A multilevel-planar drawing of $G$ is a planar drawing of $G$ such that the $y$-coordinate of each vertex $v \in V$ is $y(v) \in \ell(v)$, and each edge is drawn as a strictly $y$-monotone curve. We present linear-time algorithms for testing multilevel planarity of embedded graphs with a single source and of oriented cycles. Complementing these algorithmic results, we show that multilevel-planarity testing is NP-complete even in very restricted cases.

==> reviews/gd/review1.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 24
TITLE: Multilevel Planarity
AUTHORS: Lukas Barth, Guido Brückner, Paul Jungeblut and Marcel Radermacher


----------- Overall evaluation -----------
The authors introduce the model of multilevel planarity in the
following sense: Given a planar acyclic digraph (DAG) and for each
vertex a finite set of integers (candidate y-coordinates), is there an
upward-planar drawing of the graph such that each vertex is drawn on
one of its candidate y-coordinates? This problem generalizes both,
upward-planarity and level-planarity.

The following results are given:

1) Multilevel Planarity can be solved in linear time
   a) for a planar single source DAG with a fixed embedding
      ( i) Test whether DAG G is upward-planar,
        ii) make graph single-sink
            by adding edges that could be added
            in any upward-planar drawing of G,
        iii) reduce the candidate set for each vertex,
            such that the candidates are "reasonable" with respect to any edge
        iv) Problem is solvable if and only if
            no vertex has an empty candidate set )
   b) if the underlying undirected graph is a simple cycle. 
      (Here I miss some details.)

2) Multilevel Planarity is NP-complete
   a) for general planar DAGs with a fixed embedding
      (reduction from one-processor scheduling
       with integer processing- and release-times, and deadlines.) 
   b) if the embedding is not fixed
       -- even if each vertex has at most two candidate y-coordinates.
      (reduction from planar monotone 3-SAT)

Multilevel Planarity fits very well into the scope of graph drawing
and enough subproblems are considered to make the paper relevant. The
problems are solved by applying and combining known methods in a not completely
obvious way. However, the weak side of the paper is its
presentation in the algorithmic part. Both, definitions and
proofs, are sometimes only sloppily given. Actually, with the formally
given definitions, some results would be wrong. The correctness of
some constructions have to be guessed. A summarizing detailed
description of each algorithm would be nice. It also seems that the
table in the conclusion was not filled with a lot of care.

Detailed suggestions for Authors:
=================================

* For the next submission you might want to use line numbers.

* p.2, l.25: "where it is" -> "with"

* Sect.2, l.7: Sections

* p.3, first sentence: fix grammar

* Def of sT-graph and st-graph: you
  probably meant that both, sT-graphs and st-graphs have to be
                 planar and acyclic
  and that an st-graph must
                 have an edge (s,t).

  Otherwise you get problems with Lemma 4, among others.

* You might want to define weakly and strongly y-monotone.

* In the proof of Lemma 2 you talk about the cycle around a face. Do you
  assume biconnected graphs or non-simple cycles?

  In general, I find this proof a bit sloppy.

* paragraph after the proof of Lemma 3: split sentence.

* description after Lemma 4: Could you be more precise here? How do
  you construct gamma?

  Also make clear that $\ell'(v) \neq \emptyset$, $v \in V$ is an
  additional (necessary and sufficient) requirement here.
  The way it is formulated now, it seems to be something given.

* Corollary 1: exist -> exists

* Sect.4, second paragraph: Move "For some level assignment $\gamma$" to
  the beginning of the paragraph.

* p.8, l.1: By the definition of level assignment, a vertex on the
  minimum level must be a source or an isolated vertex. Since a cycle
  does not contain isolated vertices, the requirement "v is a source
  and" is obsolete and can be deleted.

  same paragraph, last line: formally, you have not defined
  consecutive for S_min.

* proof of Lemma 5: Isn't the if-part even easier: Draw p_t from left
  to right (as you do). Let v_i, i=1,2 be the neighbors of $t_i$ on
  p_s and let $p'_s$ be the $v_2-v_1$-subpath of p_s.  Draw p'_s from
  right to left, BUT completely to the right of p_t. Now
  route the edge (v_1,t_1) with one bend at (x(t_1),min gamma + 1)
  and the edge (v_2,t_2) with one bend at (x(v_1),max gamma - 1).

* Proof of Theorem 3: Please show in more detail how and why this
  greedy assignment of levels works. Please also give a summary of the
  algorithm.

* Have you defined "strongly constrained multilevel assignment"?

* Please say that you assume that 0 is not a natural number.

* Fig. 6: Please omit the edges from p_i to x_a,x_b,x_c. Otherwise it
  is not clear how the gadget actually looks like. (It seems that they
  would be edges of the gadget.)

* Table 1: Aren't (acyclic, planar) st-graphs (with an edge (s,t))
  always upward-planar? So why is upward-planarity of st-graphs not
  constant time?

  Shouldn't Leipert be the right reference for level-planarity of
  st-graphs in constant time?

  Why is level-planarity of sT-graphs in constant time? At least Lemma
  4 is not a good reference for that.

  To consider variable embeddings of a simple cycle is a bit odd!

* References: Some titles are capitalized while others are not.


==> reviews/gd/review2.txt <==
----------------------- REVIEW 2 ---------------------
PAPER: 24
TITLE: Multilevel Planarity
AUTHORS: Lukas Barth, Guido Brückner, Paul Jungeblut and Marcel Radermacher


----------- Overall evaluation -----------
The paper introduces a layered graph drawing model, multilevel planarity, that generalizes level planarity in the following way. Instead of assigning a single level to each vertex of a graph, we assign a set of levels to each vertex of a graph. Additionally, it is assumed that the graph is directed and in a required drawing all the edges point upward. Thus, this model also generalizes upward planarity. 
On the one hand, the authors show that multilevel planarity is NP-complete already for single source digraphs, and also if a combinatorial embedding of the input graph is fixed. This is interesting, since a polynomial time algorithm is known in the case of single source digraphs for upward planarity, as well as in the case of fixed combinatorial embedding.
On the other hand, the polynomial time algorithm for multilevel planarity is given for directed cycles; and the case with both a single source and fixed embedding.

The definition of multilevel planarity is interesting, since it generalizes two well studied graph drawing models, and therefore the topic of the paper is relevant for the conference. However, I am less sure about the significance of the obtained result. The first polynomial time algorithm, namely for single source digraphs with fixed embedding, is almost an immediate corollary of a polynomial time algorithm on upward planarity with fixed embedding (but even using this result seems a bit of an overkill) and a relatively well known fact about plane level drawings of st-digraphs. Moreover, the algorithm for cycles is a folklore result I think. This leaves the two reductions showing NP-hardness in the respective cases as the only really interesting results of the paper. Out of the two reduction I find only the one for single source digraphs substantially novel, since it somewhat unexpectedly features a scheduling problem. (In the appendix, this reduction is extended to trees.) !
 The second reduction is akin to, but also much simpler than, the one for Ordered Level Planarity due to Klemz and Rote from GD 2017 [22].

Regarding the presentation, the paper is not very hard to follow and is written carefully. I just found a couple of strange sentences and phrases that should be revised (see Suggestions below).

In the end, I consider the paper borderline due to the low significance of the results. 
Finally, as stated below in one of the suggestions,  multilevel planarity might be interesting if we work with undirected graphs. Perhaps, the authors could comment on whether they considered or plan to consider this variant somewhere in the introduction.


Suggestions:

abstract: "... of each vertex v\in V it HOLDS y(v)\in \ell(v) ..." (I find the choice of the phrase "it is  y(v)\in \ell(v)" non-standard.) Alternatively, "it is" can be removed. The same applies to all the other occurrences of similar phrases.

p.1, 1st par.: The sentence starting with "Examples of such constructions..." should be turned into something more meaningful: "a given existing partial drawing should be extended" is not a constraint. A constraint is, e.g., that the restriction of a desired embedding to a subgraph is given.

p.1, 2nd par.: "One notable CONSTRAINED VERSION of upward planarity ..."

p.2, 1st par.: "There is a polynomial-time recognition algorithm for embedded graphs [1]." An O(n\log n) algorithm for graphs without a given embedding was recently  announced for a more general problem:
@inproceedings{akitaya2018recognizing,
  title={Recognizing weak embeddings of graphs},
  author={Akitaya, Hugo A and Fulek, Radoslav and T{\'o}th, Csaba D},
  booktitle={Proceedings of the Twenty-Ninth Annual ACM-SIAM Symposium on Discrete Algorithms},
  pages={274--292},
  year={2018},
  organization={SIAM}
}

p.2, Preliminaries, 1st par.: in Sections 3 and 4 (upper case S)

p.2, Preliminaries, 2nd par.: We say THAT two drawings

p.3: How do you define "weakly y-monotone curve"? I find the notion non-standard. I could not find its definition anywhere in the paper.

p.4, 2nd par.: What is called "normal form" looks more like "dummy case removal".

p.5, 2nd line: "We show that if we choose the set of edges to be inserted carefully, the respective set of edges can be inserted into any ..." Could you give an example of a non-careful and careful edge insertion, where being non-careful actually makes a difference?

p.5, Lemma 2: "... the angle defined by the two edges incident to v ..." How about vertices of degree one? 

p.5, proof of Lemma 2: "... the last common...." With respect to which direction?

p.6: The lower case i in the subscript of \Gamma_i suggests that you consider the whole family of {\Gamma_i| i\in I}, for some set of indices I, but this is not the case.

p.6, Lemma 3: Shouldn't you assume that an embedding of G is fixed? The proof talks about faces of \Gamma_i. If you can change the combinatorics of the embedding I do not see how the lemma follows. Perhaps, you want to use [9] instead of [8].

p.6: The proof of Lemma 3 is hard to follow. It is not clear how exactly changing the edges works.

p.7: "... and described in AN ARTICLE by ..."

p.7: there existS

p.7: Corollary 1. appears to be a mere reformulation of Lemma 4 that does not bring much to the table. This suggests that multilevel planarity might be more interesting if we work with undirected graphs.

p.8, Lemma 5: Lemma 5 is essentially the following folklore fact. The cycle C with level assignment is level planar if and only if there do not exist four vertices v1,v2,v3,v4 appearing along C in this order such that \gamma(v1)=\gamma(v3)=\min \gamma(V(C)) and \gamma(v2)=\gamma(v4)=\max \gamma(V(C)). Theorem 3 is then a straightforward extension of this fact to the setting of multilevel planarity. Therefore I suggest to compress Section 5 into a short remark.

p.12: Why did you put the question mark in Table 1 for Level Planarity in embedded case? This is known to be polynomial if not linear time solvable.


==> reviews/gd/review3.txt <==
----------------------- REVIEW 3 ---------------------
PAPER: 24
TITLE: Multilevel Planarity
AUTHORS: Lukas Barth, Guido Brückner, Paul Jungeblut and Marcel Radermacher


----------- Overall evaluation -----------
This paper introduces and studies a parameter called multilevel planarity; the idea is that instead of a single level value (as in level planarity), each vertex is given a set of possible y-coordinate values, and we require that the chosen embedding will draw every edge pointing upward (as in upward planarity).  While it feels a bit incremental, like picking two topics and deciding to combine them, it is nonetheless combining two very commonly studied notions in a reasonable way.  

The authors first note that it is NP-Hard, which is fairly obvious since it generalizes known NP-Hard problems. The first major result is a linear time algorithm to test if a single source graph is mutilevel planar with a fixed embedding; this indeed feels very derivative of prior work on upward planar graph recognition, which it builds heavily upon.  The authors then (somewhat surprisingly) show that NP-Hard on single source graphs if the embedding is not fixed, which demonstrates how much harder the problem really is that either upward planarity or level planarity, since both remain polynomial time for these graphs.  Other results include considering simpler classes of graphs like cycles and trees; both of these also demonstrate that this parameter is - again somewhat surprisingly - different from upward and level planarity.

The authors don't motivate this particular variant all that well, so I wonder if there are applications or reasons to consider this variant (besides that it is a natural combination of two other well studied parameters).  It seems a reasonable accept for GD, since many people study these related parameters, although I'm not sure I see many obvious contributions from this particular parameter and paper back to other notions of planarity.  I rank confidence at medium, since I did not read the appendix in detail, although the sketch provided in the main paper is convincing and I didn't see correctness concerns.

Some minor comments:
 - In abstract: "such that for the y-coordinate" -> remove "for"
- Throughout the paper, you say repeated "such that...it is...", or "if for...it is...".  For example, this pattern appear into the abstract (in fact in the line above where you need to remove "for"), as well as in the first and second paragraphs on page 2.  In each of these, the words "it is" can be removed, or perhaps replaced with "we have" or something similar.
- In paragraph 2 of page 2 at the end, "multi-source graphs where it is", again, remove "it is".  Also in the 2nd to last line on page 2, remove "it is".


==> reviews/walcom/review1.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 89
TITLE: Multilevel Planarity
AUTHORS: Lukas Barth, Guido Brückner, Paul Jungeblut and Marcel Radermacher

Overall evaluation: 2 (accept)

----------- Overall evaluation -----------
SUMMARY
The paper introduces a common generalization of level planarity and upward planarity, which is called Multilevel Planarity.
In this new planarity problem, we are given a graph G=(V,E), and every vertex v is mapped to a set of integers L(v), and we need to decide whether G has a plane drawing such that the y-coordinate of vertex v is in L(v). There are two variants of the problem, depending on whether the isotopy class of the plane drawing is part of the input (i.e., given combinatorial embedding).

The new problem is motivated, in part, by the longstanding open problem for the complexity of Level Planarity in a given isotopy class. The generalized problem turns out to be NP-complete for most cases (reductions from Planar 3SAT, and from Scheduling with release times and deadlines); but the paper gives linear time algorithms in two special cases: For single-source directed graphs with a given isotopy class, and for cycles in general. Both positive results are based on a characterization of the embedding with forbidden configurations, and both algorithms either find an embedding or a forbidden configuration in linear time.

The paper is written very clearly and carefully, with precise proofs and helpful concise illustrations. While the proofs rely on previous techniques developed for other planarity variants, it showcases an expert use of a variety of known results. It completely settles the complexity of the newly introduced multilevel planarity, which is a natural generalization of several previous planarity concepts. 

MINOR COMMENTS:

p4, Lem 2: "hold true." should read "hold."

p5,l7: "If Gamma� and Gamma' are homeomorphic, the clockwise cyclic walk around f is identical in both drawings"
A homomorphism need not be orientation preserving, for example a reflection in a line is a homeomorphism.
Do you assume a orientation-preserving homeomorphism?

p4,l9: "observe that the order of the outgoing edges of c is different in Gamma� and Gamma'."
Please, provide a proof.

p7,: "consecutive if there is an oriented path"
What do you mean by an oriented path? Can the word "oriented" be dropped?


==> reviews/walcom/review2.txt <==
----------------------- REVIEW 2 ---------------------
PAPER: 89
TITLE: Multilevel Planarity
AUTHORS: Lukas Barth, Guido Brückner, Paul Jungeblut and Marcel Radermacher

Overall evaluation: 2 (accept)

----------- Overall evaluation -----------
This paper introduces and studies the multilevel-planarity testing problem. Multilevel-planarity's input is a graph G=(V,E) and a function that assigns to each vertex a set of admissible levels, and it asks whether G admits a multilevel-planar drawing, i.e. a planar drawing of G such that, for each vertex in V its y-coordinate belongs to one of its associated levels, and each edge is drawn as a strictly y-monotone curve. This problem generalizes upward planarity and level planarity problems, and it is NP-complete in general.
In this paper, it is shown that:
- For embedded sT-graphs, i.e. planar graphs that are directed, acyclic and with a single source, multilevel-planarity can be tested in linear time.
- For sT-graphs without a fixed embedding, multilevel planarity becomes NP-complete.
- For oriented cycles, multilevel-planarity can be tested in linear time.
- For oriented trees, multilevel-planarity is NP-complete.
- For general embedded digraphs, multilevel-planarity is NP-complete, even if each vertex is assigned a set of at most two levels.

The paper is well-written and its results are interesting from a theoretical perspective. The contribution is very clear with respect to the state of the art. I think multilevel-planarity is an interesting generalization of upward planarity and level planarity, which are well-known problems. Furthermore, I appreciate that the results apply to families of graphs that are widely studied in the related literature (even if sometimes I had the impression that some results are 'almost directly' implied by known results). The proofs seem to be correct. I think the results are suited to the conference's topics. Therefore, I recommend acceptance.

Some comments.

1. Introduction:
- In several points, citations are not in increasing order (e.g., [17,4], [5,2]). Please replace them with the correct order ([4,17], [2,5])
- In some points you write 'upward-planar', in other ones you write 'upward planar', and this happens for more than one expression. Please unify the notation
- In several definitions, you should emphasize words the first time you use them. For instance the definitions of upward-planar drawing, level graph, level planar, strip-planarity, multilevel assignment. For example, "An upward-planar drawing is..." --> "An \emph{upward-planar drawing} is..."
- I don't understand the sentence "Level-planarity testing and embedding is feasible in linear time"
- "ordering the vertices on each level according to so-called constraint trees" --> "ordering the vertices on each level according to THE so-called constraint trees"
- "There is a polynomial-time recognition algorithm for embedded graphs" --> "There is a polynomial-time recognition algorithm for embedded PLANAR graphs". Also, please repeat that this result is related to strip-planarity
- In the definition of multilevel-planarity, please specify that this problem asks whether G admits a multilevel-planar drawing

2. Preliminaries:
- Page 2. In the definition of st-graph, it is not specified what are s and t

3. Embedded sT-graphs:
- Fig. 2, caption. There isn't a reference to this figure in Lemma 3
- Page 5. "Let t'!=t_f be the vertex with greatest y-coordinate of all vertices incident to f in \Gamma." --> "Let t'!=t_f be the vertex with greatest y-coordinate of all vertices incident to f in \Gamma'." (Gamma PRIME)
- Lemma 3, statement. I would insert the following sentence between commas: "where t is the unique sink"
- Page 7. "The interactions that occur then are very complex: in Section 5," --> "The interactions that occur then are very complex: In Section 5,"

4. Oriented Cycles:
- The second paragraph is not clear. I think that you refer to level-planarity with \gamma, and to multilevel-planarity with \ell, but you should specify this
- Page 8. "Then there are maximal sinks ... and minimal sources ...". The concepts of maximal sink and minimal source are not defined
- The concept of separating level assignment is not defined

5. Hardness Results:
- Fig. 4, caption. 4(a) does not have a caption
- Page 9. "because for every inner sink there was a unique sink switch" -- "because for every inner sink there IS a unique sink switch"
- "Scheduling with release times and deadlines probem" should be somehow emphasized

6. Conclusion:
- "makes many related problems, e.g., testing upward planarity, partial level planarity or ordered level planarity, NP-complete." --> "makes many related problems NP-complete, e.g., testing upward planarity, partial level planarity or ordered level planarity."
- Mention some open problems

A2. Oriented Trees:
- Theorem 6, proof. This seems a sketch of proof, I suggest to rewrite this proof
- a_i, b_i, c_1, c_2, ... are not explained
- $\sum_{i=1}^{n} p$ --> $\sum_{i=1}^{n} p_i$
- "u is left of all a_i's ..." --> "u is ON THE left of all a_i's ..."

References:
6. "Battista, G.D." --> "Di Battista, G."
17. "A kuratowski-type" --> "A Kuratowski-type"
18. "eulerian" --> "Eulerian"


==> reviews/walcom/review3.txt <==
----------------------- REVIEW 3 ---------------------
PAPER: 89
TITLE: Multilevel Planarity
AUTHORS: Lukas Barth, Guido Brückner, Paul Jungeblut and Marcel Radermacher

Overall evaluation: 1 (weak accept)

----------- Overall evaluation -----------
A new notion of planarity called multilevel planarity was introduced in the paper, which is a generalization of  level planarity and upward planarity. Given a directed graph G and a level assignment which assigns each vertex to a set of possible levels of the vertex, a multilevel planar drawing of G is that the y-coordinate of each vertex in the drawing respects the given level assignment. The main contribution of the paper is to study complexities of testing multilevel planarity for various directed graphs, including embedded and non-embedded versions of general graphs, sT-graphs, st-graphs, cycles and trees. 

Introducing the new notion of planarity is interesting, as it is a natural extension of upward planarity and level planarity.  The NP-hardness results are easy to show. The linear time algorithms, on the other hand, need more work. A table summarizing  the complexities of  multilevel planarity, level planarity, and upward planarity for  the considered graph classes is given in the conclusion. As the considered graph classes have also been investigated for level planarity and upward planarity in the literature, it would be nice if comparisons could also be given for the similarities and disparities in the techniques used for deriving those complexity results.

